Diffractive single and di-hadron production at the NLO in a saturation framework

Motivated by the need to increase the precision of theoretical predictions to test saturation physics at both the LHC and the EIC, we compute the cross-sections for the diffractive single and di-hadron production at the NLO in the shockwave formalism.

==> readme.txt <==
Le versioni "master" dei file in questo folder si possono trovare in
https://gitlab.sissamedialab.it/gamboz/pos/-/tree/master/var/package

mg 2020-07-14

